The FFX Correlator

We established a new algorithm for correlation process in radio astronomy. This scheme consists of the 1st-stage Fourier Transform as a filter and the 2nd-stage Fourier Transform for spectroscopy. The "FFX" correlator stands for Filter and FX architecture, since the 1st-stage Fourier Transform is performed as a digital filter, and the 2nd-stage Fourier Transform is performed as a conventional FX scheme. We developed the FFX correlator hardware not only for the verification of the FFX scheme algorithm but also for the application to the Atacama Submillimeter Telescope Experiment (ASTE) telescope toward high-dispersion and wideband radio observation at submillimeter wavelengths. In this paper, we present the principle of the FFX correlator and its properties, as well as the evaluation results with the production version.

==> 00README.txt <==
nohypertex
